Pyrometheus: Symbolic abstractions for XPU and automatically differentiated computation of combustion kinetics and thermodynamics

The cost of combustion simulations is often dominated by the evaluation of net production rates of chemical species and mixture thermodynamics (thermochemistry). Execution on computing accelerators (XPUs) like graphic processing units (GPUs) can greatly reduce this cost. However, established thermochemistry software is not readily portable to such devices or sacrifices valuable analytical forms that enable differentiation for sensitivity analysis and implicit time integration. Symbolic abstractions are developed with corresponding transformations that enable computation on accelerators and automatic differentiation by avoiding premature specification of detail. The software package Pyrometheus is introduced as an implementation of these abstractions and their transformations for combustion thermochemistry. The formulation facilitates code generation from the symbolic representation of a specific thermochemical mechanism in multiple target languages, including Python, C++, and Fortran. Computational concerns are separated: the generated code processes array-valued expressions but does not specify their semantics. These semantics are provided by compatible array libraries, such as NumPy, Pytato, and Google JAX. Thus, the generated code retains a symbolic representation of the thermochemistry, which translates to computation on accelerators and CPUs and automatic differentiation. The design and operation of these symbolic abstractions and their companion tool, Pyrometheus, are discussed throughout. Roofline demonstrations show that the computation of chemical source terms within MFC, a Fortran-based flow solver we link to Pyrometheus, is performant.

==> Figures/MFC/Colobar.csv <==
Index,Scalar,R,G,B
0,3e-07,255,247,236
1,9.938231498366995e-07,255,242,225
2,1.6876462996733989e-06,255,240,219
3,2.3814694495100985e-06,255,240,218
4,3.075292599346798e-06,255,239,218
5,3.7691157491834977e-06,255,239,217
6,4.4629388990201965e-06,254,239,216
7,5.1567620488568965e-06,254,239,216
8,5.850585198693596e-06,254,238,215
9,6.544408348530296e-06,254,238,214
10,7.238231498366995e-06,254,238,214
11,7.932054648203695e-06,254,238,213
12,8.625877798040394e-06,254,237,213
13,9.319700947877095e-06,254,237,212
14,1.0013524097713794e-05,254,237,211
15,1.0707347247550493e-05,254,237,211
16,1.1401170397387193e-05,254,236,210
17,1.2094993547223892e-05,254,236,210
18,1.2788816697060593e-05,254,236,209
19,1.3482639846897292e-05,254,235,208
20,1.4176462996733991e-05,254,235,208
21,1.487028614657069e-05,254,235,207
22,1.556410929640739e-05,254,235,207
23,1.625793244624409e-05,254,234,206
24,1.6951755596080788e-05,254,234,205
25,1.7645578745917487e-05,254,234,205
26,1.833940189575419e-05,254,234,204
27,1.903322504559089e-05,254,233,203
28,1.9727048195427588e-05,254,233,203
29,2.0420871345264287e-05,254,233,202
30,2.1114694495100986e-05,254,233,202
31,2.1808517644937686e-05,254,232,201
32,2.2502340794774385e-05,254,232,200
33,2.3196163944611087e-05,254,231,198
34,2.3889987094447783e-05,254,231,197
35,2.4583810244284486e-05,254,230,196
36,2.5277633394121185e-05,254,229,194
37,2.5971456543957884e-05,254,229,193
38,2.6665279693794583e-05,254,228,192
39,2.7359102843631286e-05,254,227,191
40,2.805292599346798e-05,254,227,189
41,2.8746749143304684e-05,254,226,188
42,2.944057229314138e-05,254,226,187
43,3.0134395442978083e-05,254,225,185
44,3.082821859281478e-05,254,224,184
45,3.1522041742651484e-05,254,224,183
46,3.221586489248818e-05,254,223,181
47,3.290968804232488e-05,254,223,180
48,3.3603511192161575e-05,254,222,179
49,3.429733434199828e-05,254,221,177
50,3.4991157491834973e-05,253,221,176
51,3.568498064167168e-05,253,220,175
52,3.637880379150838e-05,253,219,173
53,3.707262694134508e-05,253,219,172
54,3.776645009118178e-05,253,218,171
55,3.8460273241018476e-05,253,217,170
56,3.9154096390855175e-05,253,217,168
57,3.9847919540691875e-05,253,216,167
58,4.0541742690528574e-05,253,216,166
59,4.123556584036527e-05,253,215,164
60,4.192938899020197e-05,253,214,163
61,4.262321214003867e-05,253,214,162
62,4.331703528987537e-05,253,213,160
63,4.401085843971207e-05,253,212,159
64,4.470468158954877e-05,253,212,158
65,4.539850473938547e-05,253,211,157
66,4.6092327889222174e-05,253,210,156
67,4.678615103905887e-05,253,209,156
68,4.7479974188895566e-05,253,209,155
69,4.8173797338732265e-05,253,208,154
70,4.886762048856897e-05,253,207,153
71,4.956144363840567e-05,253,206,152
72,5.025526678824237e-05,253,205,151
73,5.094908993807906e-05,253,205,151
74,5.164291308791577e-05,253,204,150
75,5.233673623775247e-05,253,203,149
76,5.3030559387589166e-05,253,202,148
77,5.372438253742586e-05,253,202,147
78,5.441820568726257e-05,253,201,146
79,5.5112028837099263e-05,253,200,146
80,5.580585198693596e-05,253,199,145
81,5.649967513677266e-05,253,198,144
82,5.719349828660937e-05,253,198,143
83,5.788732143644606e-05,253,197,142
84,5.858114458628276e-05,253,196,141
85,5.927496773611946e-05,253,195,141
86,5.9968790885956165e-05,253,195,140
87,6.0662614035792864e-05,253,194,139
88,6.135643718562955e-05,253,193,138
89,6.205026033546626e-05,253,192,137
90,6.274408348530296e-05,253,191,137
91,6.343790663513965e-05,253,191,136
92,6.413172978497635e-05,253,190,135
93,6.482555293481305e-05,253,189,134
94,6.551937608464976e-05,253,188,133
95,6.621319923448645e-05,253,187,133
96,6.690702238432314e-05,253,186,131
97,6.760084553415985e-05,253,185,130
98,6.829466868399655e-05,253,183,128
99,6.898849183383325e-05,253,182,127
100,6.968231498366994e-05,253,180,126
101,7.037613813350665e-05,253,179,124
102,7.106996128334335e-05,253,178,123
103,7.176378443318004e-05,253,176,122
104,7.245760758301675e-05,253,175,121
105,7.315143073285344e-05,253,173,119
106,7.384525388269015e-05,253,172,118
107,7.453907703252684e-05,253,171,117
108,7.523290018236355e-05,253,169,115
109,7.592672333220024e-05,253,168,114
110,7.662054648203695e-05,253,166,113
111,7.731436963187364e-05,253,165,111
112,7.800819278171034e-05,253,163,110
113,7.870201593154704e-05,253,162,109
114,7.939583908138374e-05,253,161,107
115,8.008966223122045e-05,253,159,106
116,8.078348538105714e-05,253,158,104
117,8.147730853089383e-05,253,156,103
118,8.217113168073054e-05,252,155,102
119,8.286495483056724e-05,252,153,100
120,8.355877798040394e-05,252,152,99
121,8.425260113024063e-05,252,151,98
122,8.494642428007734e-05,252,149,96
123,8.564024742991404e-05,252,148,95
124,8.633407057975073e-05,252,146,94
125,8.702789372958743e-05,252,145,92
126,8.772171687942413e-05,252,143,91
127,8.841554002926084e-05,252,142,90
128,8.910936317909753e-05,252,140,89
129,8.980318632893424e-05,251,139,89
130,9.049700947877093e-05,251,138,88
131,9.119083262860762e-05,250,137,87
132,9.188465577844434e-05,250,136,87
133,9.257847892828103e-05,250,134,86
134,9.327230207811774e-05,249,133,86
135,9.396612522795443e-05,249,132,85
136,9.465994837779112e-05,249,130,85
137,9.535377152762783e-05,248,129,84
138,9.604759467746452e-05,248,128,84
139,9.674141782730121e-05,247,127,83
140,9.743524097713793e-05,247,125,82
141,9.812906412697464e-05,246,124,82
142,9.882288727681133e-05,246,123,81
143,9.951671042664803e-05,246,122,81
144,0.00010021053357648473,245,120,80
145,0.00010090435672632142,245,119,80
146,0.00010159817987615812,244,118,79
147,0.00010229200302599482,244,117,79
148,0.00010298582617583153,244,115,78
149,0.00010367964932566823,243,114,78
150,0.00010437347247550493,243,113,77
151,0.00010506729562534162,242,112,76
152,0.00010576111877517832,242,110,76
153,0.00010645494192501502,242,109,75
154,0.00010714876507485171,241,108,75
155,0.00010784258822468842,241,107,74
156,0.00010853641137452513,240,105,74
157,0.00010923023452436183,240,104,73
158,0.00010992405767419852,240,103,73
159,0.00011061788082403523,239,101,72
160,0.00011131170397387192,238,100,71
161,0.00011200552712370861,238,98,70
162,0.00011269935027354532,237,97,68
163,0.00011339317342338201,236,95,67
164,0.00011408699657321873,236,94,66
165,0.00011478081972305542,235,92,65
166,0.00011547464287289211,234,90,63
167,0.00011616846602272882,233,89,62
168,0.00011686228917256551,233,87,61
169,0.00011755611232240222,232,85,59
170,0.00011824993547223891,231,84,58
171,0.0001189437586220756,230,82,57
172,0.00011963758177191232,230,80,56
173,0.00012033140492174901,229,79,54
174,0.00012102522807158572,228,77,53
175,0.00012171905122142241,227,75,52
176,0.00012241287437125912,226,74,51
177,0.0001231066975210958,226,72,49
178,0.00012380052067093253,225,70,48
179,0.00012449434382076922,224,69,47
180,0.00012518816697060594,224,67,46
181,0.00012588199012044263,223,66,44
182,0.00012657581327027933,222,64,43
183,0.00012726963642011602,221,63,42
184,0.0001279634595699527,221,61,40
185,0.0001286572827197894,220,59,39
186,0.00012935110586962612,219,57,38
187,0.00013004492901946282,218,56,37
188,0.00013073875216929954,217,54,35
189,0.00013143257531913623,217,52,34
190,0.00013212639846897292,216,50,33
191,0.0001328202216188096,215,48,31
192,0.0001335140447686463,214,47,30
193,0.00013420786791848303,213,46,29
194,0.00013490169106831972,212,44,28
195,0.0001355955142181564,211,43,28
196,0.00013628933736799313,210,42,27
197,0.00013698316051782982,208,40,26
198,0.00013767698366766651,207,39,25
199,0.0001383708068175032,206,37,24
200,0.0001390646299673399,205,36,23
201,0.00013975845311717662,204,34,22


==> scripts/sandiego.yaml <==
generator: cti2yaml
cantera-version: 2.5.1
date: Thu, 02 Jun 2022 10:11:41 -0400
input-files: [sandiego.cti]

units: {length: cm, quantity: mol, activation-energy: kJ/mol}

phases:
- name: gas
  thermo: ideal-gas
  elements: [H, O, N]
  species: [H2, H, O2, O, OH, HO2, H2O2, H2O, N2]
  kinetics: gas
  reactions: all
  state:
    T: 300.0
    P: 1.01325e+05

species:
- name: H2
  composition: {H: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [2.34433112, 7.98052075e-03, -1.9478151e-05, 2.01572094e-08, -7.37611761e-12,
      -917.935173, 0.683010238]
    - [3.3372792, -4.94024731e-05, 4.99456778e-07, -1.79566394e-10, 2.00255376e-14,
      -950.158922, -3.20502331]
  note: '000000'
- name: H
  composition: {H: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [2.5, 7.05332819e-13, -1.99591964e-15, 2.30081632e-18, -9.27732332e-22,
      2.54736599e+04, -0.446682853]
    - [2.50000001, -2.30842973e-11, 1.61561948e-14, -4.73515235e-18, 4.98197357e-22,
      2.54736599e+04, -0.446682914]
  note: '000000'
- name: O2
  composition: {O: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [3.78245636, -2.99673416e-03, 9.84730201e-06, -9.68129509e-09, 3.24372837e-12,
      -1063.94356, 3.65767573]
    - [3.28253784, 1.48308754e-03, -7.57966669e-07, 2.09470555e-10, -2.16717794e-14,
      -1088.45772, 5.45323129]
  note: '000000'
- name: O
  composition: {O: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [3.1682671, -3.27931884e-03, 6.64306396e-06, -6.12806624e-09, 2.11265971e-12,
      2.91222592e+04, 2.05193346]
    - [2.56942078, -8.59741137e-05, 4.19484589e-08, -1.00177799e-11, 1.22833691e-15,
      2.92175791e+04, 4.78433864]
  note: '000000'
- name: OH
  composition: {H: 1, O: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [4.12530561, -3.22544939e-03, 6.52764691e-06, -5.79853643e-09, 2.06237379e-12,
      3381.53812, -0.69043296]
    - [2.86472886, 1.05650448e-03, -2.59082758e-07, 3.05218674e-11, -1.33195876e-15,
      3718.85774, 5.70164073]
  note: '000000'
- name: HO2
  composition: {H: 1, O: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [4.30179801, -4.74912051e-03, 2.11582891e-05, -2.42763894e-08, 9.29225124e-12,
      294.80804, 3.71666245]
    - [4.0172109, 2.23982013e-03, -6.3365815e-07, 1.1424637e-10, -1.07908535e-14,
      111.856713, 3.78510215]
  note: '000000'
- name: H2O2
  composition: {H: 2, O: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [4.27611269, -5.42822417e-04, 1.67335701e-05, -2.15770813e-08, 8.62454363e-12,
      -1.77025821e+04, 3.43505074]
    - [4.16500285, 4.90831694e-03, -1.90139225e-06, 3.71185986e-10, -2.87908305e-14,
      -1.78617877e+04, 2.91615662]
  note: '000000'
- name: H2O
  composition: {H: 2, O: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [4.19864056, -2.0364341e-03, 6.52040211e-06, -5.48797062e-09, 1.77197817e-12,
      -3.02937267e+04, -0.849032208]
    - [3.03399249, 2.17691804e-03, -1.64072518e-07, -9.7041987e-11, 1.68200992e-14,
      -3.00042971e+04, 4.9667701]
  note: '000000'
- name: CO
  composition: {C: 1, O: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [3.57953347, -6.1035368e-04, 1.01681433e-06, 9.07005884e-10, -9.04424499e-13,
      -1.4344086e+04, 3.50840928]
    - [2.71518561, 2.06252743e-03, -9.98825771e-07, 2.30053008e-10, -2.03647716e-14,
      -1.41518724e+04, 7.81868772]
  note: '000000'
- name: CO2
  composition: {C: 1, O: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [2.35677352, 8.98459677e-03, -7.12356269e-06, 2.45919022e-09, -1.43699548e-13,
      -4.83719697e+04, 9.90105222]
    - [3.85746029, 4.41437026e-03, -2.21481404e-06, 5.23490188e-10, -4.72084164e-14,
      -4.8759166e+04, 2.27163806]
  note: '000000'
- name: HCO
  composition: {H: 1, C: 1, O: 1}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [4.22118584, -3.24392532e-03, 1.37799446e-05, -1.33144093e-08, 4.33768865e-12,
      3839.56496, 3.39437243]
    - [2.77217438, 4.95695526e-03, -2.48445613e-06, 5.89161778e-10, -5.33508711e-14,
      4011.91815, 9.79834492]
  note: '000000'
- name: N2
  composition: {N: 2}
  thermo:
    model: NASA7
    temperature-ranges: [300.0, 1000.0, 5000.0]
    data:
    - [3.298677, 1.4082404e-03, -3.963222e-06, 5.641515e-09, -2.444854e-12,
      -1020.8999, 3.950372]
    - [2.92664, 1.4879768e-03, -5.68476e-07, 1.0097038e-10, -6.753351e-15,
      -922.7977, 5.980528]
  note: '000000'

reactions:
- equation: H + O2 <=> OH + O  # Reaction 1
  rate-constant: {A: 3.52e+16, b: -0.7, Ea: 71.42}
- equation: H2 + O <=> OH + H  # Reaction 2
  rate-constant: {A: 5.06e+04, b: 2.67, Ea: 26.32}
- equation: H2 + OH <=> H2O + H  # Reaction 3
  rate-constant: {A: 1.17e+09, b: 1.3, Ea: 15.21}
- equation: H2O + O <=> 2 OH  # Reaction 4
  rate-constant: {A: 7.0e+05, b: 2.33, Ea: 60.87}
- equation: H + H + M <=> H2 + M  # Reaction 5
  type: three-body
  rate-constant: {A: 1.3e+18, b: -1.0, Ea: 0.0}
  efficiencies: {H2: 2.5, H2O: 12.0}
- equation: H + OH + M <=> H2O + M  # Reaction 6
  type: three-body
  rate-constant: {A: 4.0e+22, b: -2.0, Ea: 0.0}
  efficiencies: {H2: 2.5, H2O: 12.0}
- equation: O + O + M <=> O2 + M  # Reaction 7
  type: three-body
  rate-constant: {A: 6.17e+15, b: -0.5, Ea: 0.0}
  efficiencies: {H2: 2.5, H2O: 12.0}
- equation: H + O + M <=> OH + M  # Reaction 8
  type: three-body
  rate-constant: {A: 4.71e+18, b: -1.0, Ea: 0.0}
  efficiencies: {H2: 2.5, H2O: 12.0}
- equation: O + OH + M <=> HO2 + M  # Reaction 9
  type: three-body
  rate-constant: {A: 8.0e+15, b: 0.0, Ea: 0.0}
  efficiencies: {H2: 2.5, H2O: 12.0}
- equation: H + O2 (+ M) <=> HO2 (+ M)  # Reaction 10
  type: falloff
  low-P-rate-constant: {A: 5.75e+19, b: -1.4, Ea: 0.0}
  high-P-rate-constant: {A: 4.65e+12, b: 0.44, Ea: 0.0}
  Troe: {A: 0.5, T3: 1.0e-30, T1: 1.0e+30}
  efficiencies: {H2: 2.5, H2O: 16.0}
- equation: HO2 + H <=> 2 OH  # Reaction 11
  rate-constant: {A: 7.08e+13, b: 0.0, Ea: 1.234}
- equation: HO2 + H <=> H2 + O2  # Reaction 12
  rate-constant: {A: 1.66e+13, b: 0.0, Ea: 3.443}
- equation: HO2 + H <=> H2O + O  # Reaction 13
  rate-constant: {A: 3.1e+13, b: 0.0, Ea: 7.2}
- equation: HO2 + O <=> OH + O2  # Reaction 14
  rate-constant: {A: 2.0e+13, b: 0.0, Ea: 0.0}
- equation: HO2 + OH <=> H2O + O2  # Reaction 15
  rate-constant: {A: 4.5e+14, b: 0.0, Ea: 45.73}
  duplicate: true
- equation: HO2 + OH <=> H2O + O2  # Reaction 16
  rate-constant: {A: 2.98e+13, b: 0.0, Ea: -2.08}
  duplicate: true
- equation: OH + OH (+ M) <=> H2O2 (+ M)  # Reaction 17
  type: falloff
  low-P-rate-constant: {A: 2.76e+25, b: -3.2, Ea: 0.0}
  high-P-rate-constant: {A: 9.55e+13, b: -0.27, Ea: 0.0}
  Troe: {A: 0.57, T3: 1.0e+30, T1: 1.0e-30}
  efficiencies: {H2: 2.5, H2O: 6.0}
- equation: HO2 + HO2 <=> H2O2 + O2  # Reaction 18
  rate-constant: {A: 1.94e+11, b: 0.0, Ea: -5.895}
  duplicate: true
- equation: HO2 + HO2 <=> H2O2 + O2  # Reaction 19
  rate-constant: {A: 1.03e+14, b: 0.0, Ea: 46.2}
  duplicate: true
- equation: H2O2 + H <=> HO2 + H2  # Reaction 20
  rate-constant: {A: 2.3e+13, b: 0.0, Ea: 33.263}
- equation: H2O2 + H <=> H2O + OH  # Reaction 21
  rate-constant: {A: 1.0e+13, b: 0.0, Ea: 15.0}
- equation: H2O2 + OH <=> H2O + HO2  # Reaction 22
  rate-constant: {A: 7.59e+13, b: 0.0, Ea: 30.43}
  duplicate: true
- equation: H2O2 + OH <=> H2O + HO2  # Reaction 23
  rate-constant: {A: 1.74e+12, b: 0.0, Ea: 1.33}
  duplicate: true
- equation: H2O2 + O <=> HO2 + OH  # Reaction 24
  rate-constant: {A: 9.63e+06, b: 2.0, Ea: 16.7}

